Monte Carlo based Designs for Constrained Domains

Space filling designs are central to studying complex systems in various areas of science. They are used for obtaining an overall understanding of the behaviour of the response over the input space, model construction and uncertainty quantification. In many applications a set of constraints are imposed over the inputs that result in a non-rectangular and sometimes non-convex input space. Many of the existing design construction techniques in the literature rely on a set of candidate points on the target space. Generating a sample on highly constrained regions can be a challenging task. We propose a sampling algorithm based on sequential Monte Carlo that is specifically designed to sample uniformly over constrained regions. In addition, a review of Monte Carlo based design algorithms is provided and the performance of the sampling algorithm as well as selected design methodology is illustrated via examples.

==> psn.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/


%% Created for Jason Loeppky at 2010-08-26 11:02:08 -0600 


%% Saved with string encoding Unicode (UTF-8) 


@string{aism = {Annals of the Institute of Statistical Mathematics}}

@string{jasa = {Journal of the American Statistical Association}}

@string{jcics = {Journal of Chemical Information and Computer Sciences}}

@string{jrssa = {Journal of the Royal Statistical Society A}}

@string{jrssb = {Journal of the Royal Statistical Society B}}

@string{jrssc = {Journal of the Royal Statistical Society C}}

@string{jscs = {Journal of Statistical Computation and Simulation}}

@string{jspi = {Journal of Statistical Planning and Inference}}

@string{csda = {Computational Statistics and Data Analysis}}



@article{FanLinWin2000,
	Author = {Fang, Kai-Tai and Lin, Dennis K.~J.  and Winker, Peter and Zhong, Yang },
	Journal = {Technometrics},
	Number = {3},
	Pages = {237-248},
	Title = {Uniform Design: Theory and Application},
	Volume = {42},
	Year = {2000}
	}



@article{MorMooMcK2008,
	Author = {Morris, Max D. and Moore, Leslie M. and McKay, Michael D.},
	Journal = {Technometrics},
	Number = {2},
	Pages = {205-215},
	Title = {Using Orthogonal Arrays in the Sensitivity Analysis of Computer Models},
	Volume = {50},
	Year = {2008}
	}

@article{MooMcKCam2002,
Author = {Moore, Leslie M. and McKay, Michael D. and Campbell, K.~S. },
title = {Combined array experiment design},
journal = {Reliability Engineering \& System Safety},
volume = "91",
number = "10-11",
pages = "1281 - 1289",
year = "2006"
}

@ARTICLE{BerBucLiu1992,
Author    = "M.~C.\ Bernardo and R.\ Buck and L.\ Liu and W.~A.\ Nazaret and 
             J.\ Sacks and W.~J.\ Welch",
Title     = "Integrated Circuit Design Optimization Using a  Sequential Strategy",
Journal   = "IEEE Transaction on Computer Aided Design",
Year      = 1992,
Volume    = 11,
Pages     = "361--372"}




@article{SacWelMit1989,
	Author = {J.\ Sacks and W.~J.\ Welch and T.~J.\ Mitchell and H.~P.\ Wynn},
	Journal = {Statistical Science},
	Number = 4,
	Pages = {409--435},
	Title = {Designs and Analysis of Computer Experiments (with Discussion)},
	Volume = 4,
	Year = 1989}

@article{CurMitMor1991,
	Author = {C.\ Currin and T.\ Mitchell and M.\ Morris and D.\ Ylvisaker},
	Journal = JASA,
	Pages = {953--963},
	Title = {Bayesian Prediction of Deterministic Functions, With Applications to the Design and Analysis of Computer Experiments},
	Volume = 86,
	Year = 1991}

@book{SanWilNot2003,
	Address = {New York},
	Author = {T.~J.\ Santner and B.~J.\ Williams and W.~I.\ Notz},
	Publisher = {Springer},
	Title = {The Design and Analysis of Computer Experiments},
	Year = 2003}

@article{McKBecCon1979,
	Author = {M.~D.\ McKay and R.~J.\ Beckman and W.~J.\ Conover},
	Journal = {Technometrics},
	Number = 2,
	Pages = {239--245},
	Title = {A Comparison of Three Methods for Selecting Values of Input Variables in the Analysis of Ouput from a Computer Code},
	Volume = 21,
	Year = 1979}

@article{MorMit1995,
	Author = {M.~D.\ Morris and T.~J.\ Mitchell},
	Journal = JSPI,
	Pages = {381--402},
	Title = {Exploratory Designs for Computational Experiments},
	Volume = 43,
	Year = 1995}

@article{Tan1993,
	Author = {B.\ Tang},
	Journal = JASA,
	Pages = {1392-1397},
	Title = {Orthogonal Array-based Latin Hypercubes},
	Volume = 88,
	Year = 1993
}

@article{Owe1992,
	Author = {A.~B.\ Owen},
	Journal = {Statistica Sinica},
	Number = 2,
	Pages = {439--452},
	Title = {Orthogonal Arrays for Computer Experiments, Integration and Visualization},
	Volume = 2,
	Year = 1992}

@article{ImaCon1982,
	Author = {R.~L.\ Iman and W.~J.\ Conover},
	Journal = {Communications in Statistics. Simulation and Computation.},
	Number = 3,
	Pages = {311--334},
	Title = {A Distribution-Free Approach to Inducing Rank Correlation Among Input Variables},
	Volume = 11,
	Year = 1982}

@article{ImaCon1980,
	Author = {R.~L.\ Iman and W.~J.\ Conover},
	Journal = {Communications in Statistics. Theory and Methods.(with Discussion)},
	Note = {Paper Copy},
	Number = 17,
	Pages = {1749--1874},
	Title = {Small Sample Sensitivity Analysis Techniques for Computer Models, With an Application to Risk Assessment},
	Volume = {A9},
	Year = 1980}

@article{MeaBin2006,
	Author = {Mease, David and Bingham, Derek},
	Journal = {Technometrics},
	Number = {4},
	Pages = {467--477},
	Title = {Latin Hyperrectangle Sampling for Computer Experiments},
	Volume = {48},
	Year = {2006}}

@article{Ye1998,
	Author = {K.~Q.\ Ye},
	Journal = JASA,
	Number = 444,
	Pages = {1430--1439},
	Title = {Orthogonal Column Latin Hypercubes and Their Application in Computer Experiments},
	Volume = 93,
	Year = 1998}

@article{Xu2002,
	Author = {Xu, H.},
	Journal = {Technometrics},
	Pages = {356--368},
	Title = {An Algorithm for Constructing Orthogonal and Nearly-Orthongonal Arrays with Mixed Levels and Small Runs},
	Volume = 44,
	Year = 2002}

@article{LoeMorWil2010,
	Author = {J.~L.\ Loeppky and L.~M.\ Moore and B.~J.\ Williams},
	Journal = JSPI,
	Pages = {1452-1464},
	Title = {Batch Sequential Designs for Computer Experiments},
	Volume = 140,
	Year = 2010}

@book{HedSloStu1999,
	Address = {New York},
	Author = {A.~S.\ Hedayat and N.~J.\ Sloane and J. \ Stufken},
	Publisher = {Springer},
	Title = {Orthogonal Arrays: Theory and Applications},
	Year = 1999}

@article{Qia2009,
	Author = {P.~Z.~G.\ Qian},
	Journal = {Biometrika},
	Pages = {957--970.},
	Title = {Nested Latin Hypercube Designs},
	Volume = 96,
	Year = 2009}

@article{JohMooYlv1990,
	Author = {M.~E.\ Johnson and L.~M.\ Moore and D.\ Ylvisaker},
	Journal = JSPI,
	Pages = {131-148},
	Title = {Minimax and Maximin Distance Designs},
	Volume = 26,
	Year = 1990}

@article{GolCam2015,
	Author = {S. \ Golchi and D.~A.\ Campbell},
	Journal = csda,
	Title = {Sequentially Constrained Monte Carlo},
          Year = 2015  }
	
@article{StiSteHer2003,
	Author = {E.\ Stinstra and P.\ Stehouwer and D.\ den Hertog and A.\ Vestjens},
	Journal = {Technometrics},
	Pages = {340-346},
	Title = {Constrained Maximin designs for Computer Experiments},
	Volume = 45,
	Year = 2003}
	
@article{LekJon2014,
	Author = {R.\ Lekivetz and B.\ Jones},
	Journal = {Quality and Reliability Engineering},
	Title = {Fast Flexible Space-filling Designs for Nonrectangular Regions},
	Volume = 31,
	Year = 2014}	

@article{Tro99,
	Author = {M.~W.\ Trosset},
	Journal = {Proceedings of the Section on Physical and Engineering Sciences},
	Title = {Approximate Maximin Distance Designs},
	Year = 1999}


@article{DraSanDea12,
	title={Noncollapsing space-filling designs for bounded nonrectangular regions},
	author={Dragulji{\'c}, Danel and Santner, Thomas J and Dean, Angela M},
	journal={Technometrics},
	volume={54},
	number={2},
	pages={169--178},
	year={2012},
	publisher={Taylor \& Francis Group}
}

@article{JasSteDou11,
	Author = {Jasra, A. and Stephens, D. A. and Doucet, A.},
	Title = {{Inference for L\'{e}vy-Driven stochastic volatility models via adaptive sequential Monte Carlo.}},
	Journal = {Scandinavian Journal of Statistics},
	Volume = {38},
	Issue = {1},
	Pages = {1-22},
	Year = {2011},
}

@article{JosGul15,
	Author = {V.~R.\ Joseph and E.\ Gul},
	Title = {Maximum Projection Designs for Computer Experiments},
	Journal = {Biometrika},
	Volume = {},
	Issue = {},
	Pages = {1-10},
	Year = {2015},
}

@article{WelBucSac1996,
	Author = { W.~J.\ Welch  and  R.~J.\ Buck  and  J.\ Sacks  and  H.~P.\ Wynn  and  M.~D.\ Morris  and  M.\ Schonlau},
	Title = {Response to James M. Lucas},
	Journal = {Technometrics},
	Volume = {38},
	Issue = {2},
	Pages = {199-203},
	Year = {1996},	
}

@article{BenHarMul15,
	Author = { E.\ Benkov{\'a}  and  R.\ Harman  and  W.~G.\ M{\"u}ller},
	Title = {Privacy Sets for Constrained Space-filling},
    archivePrefix = {"arXiv"},
    eprint        = {"1510.05284"},
    primaryClass  = {"stat.ME"},
    Year = {2015}	
}

@article{Sch1958,
	Author = { H.\ Scheff{\'e}},
	Title = {Experiments with Mixtures},
	Journal = jrssb,
	Volume = {20},
	Issue = {2},
	Pages = {344-360},
	Year = {1958},	
}

@article{Sch1963,
	Author = { H.\ Scheff{\'e}},
	Title = {The Simplex-Centroid Design for Experiments with Mixtures},
	Journal = jrssb,
	Volume = {25},
	Issue = {2},
	Pages = {235-263},
	Year = {1963},	
}

@article{mcland1966,
	Author = {R.~A.\ McLean and V.~L.\ Anderson},
	Title = {Extreme Vertices Design of Mixture Experiments},
	Journal = {Technometrics},
	Volume = {8},
	Issue = {3},
	Pages = {447-454},
	Year = {1966},	
}

@book{JMP12,
	Author = {{SAS Institute Inc}},
	Title = {JMP® 12 Design of Experiments Guide},
	Publisher = {Cary, NC: SAS Institute Inc},
	Year = {2015},
}

@article{BorPie2009,
	Author = {J.~J.\ Borowski and G.~F.\ Piepel},
	Title = {Uniform Designs for Highly Constrained Mixture Experiments},
	Journal = {Journal of Quality Technology},
	Volume = {41},
	Issue = {1},
	Pages = {35-47},
	Year = {2009},	
}

@article{MonRol1997,
	Author = {D.~C.\ Montgomery and D.~A.\ Rollier},
	Title = {Design of Mixture Experiments Using Bayesian D-Optimality},
	Journal = {Journal of Quality Technology},
	Volume = {29},
	Issue = {4},
	Pages = {451-463},
	Year = {1997},	
}

@article{Mit1974,
	Author = {T.~J.\ Mitchell},
	Title = {An Algorithm for the Construction of ``D-optimal" Experimental Designs},
	Journal = {Technometrics},
	Volume = {16},
	Issue = {2},
	Pages = {203-210},
	Year = {1974},	
}

@article{CooNac1980,
	Author = {R.~D.\ Cook and C.~J.\ Nachtsheim},
	Title = {A Comparison of Algorithms for Constructing Exact D-Optimal Designs},
	Journal = {Technometrics},
	Volume = {22},
	Issue = {3},
	Pages = {315-324},
	Year = {1980},	
}

@article{Mor2000,
	Author = {M.~D.\ Morris},
	Title = {Three Technometrics Experimental Design Classics},
	Journal = {Technometrics},
	Volume = {42},
	Issue = {1},
	Pages = {26-27},
	Year = {2000},	
}

@article{NguMil1992,
	Author = {N.\ Nguyen and A.~J.\ Miller},
	Title = {A Review of some Exchange algorithms for Constructing Discrete D-Optimal Designs},
	Journal = csda,
	Volume = {14},
	Issue = {},
	Pages = {489-498},
	Year = {1992},	
}

@article{Wel1984,
	Author = {W.~J.\ Welch},
	Title = {Computer-Aided Design of Experiments for Response Estimation},
	Journal = {Technometrics},
	Volume = {26},
	Issue = {3},
	Pages = {217-224},
	Year = {1984},	
}

